Human-Aware Object Placement for Visual Environment Reconstruction

Humans are in constant contact with the world as they move through it and interact with it. This contact is a vital source of information for understanding 3D humans, 3D scenes, and the interactions between them. In fact, we demonstrate that these human-scene interactions (HSIs) can be leveraged to improve the 3D reconstruction of a scene from a monocular RGB video. Our key idea is that, as a person moves through a scene and interacts with it, we accumulate HSIs across multiple input images, and optimize the 3D scene to reconstruct a consistent, physically plausible and functional 3D scene layout. Our optimization-based approach exploits three types of HSI constraints: (1) humans that move in a scene are occluded or occlude objects, thus, defining the depth ordering of the objects, (2) humans move through free space and do not interpenetrate objects, (3) when humans and objects are in contact, the contact surfaces occupy the same place in space. Using these constraints in an optimization formulation across all observations, we significantly improve the 3D scene layout reconstruction. Furthermore, we show that our scene reconstruction can be used to refine the initial 3D human pose and shape (HPS) estimation. We evaluate the 3D scene layout reconstruction and HPS estimation qualitatively and quantitatively using the PROX and PiGraphs datasets. The code and data are available for research purposes at https://mover.is.tue.mpg.de/.

==> paper/BRAINSTORM.txt <==
HERO        Human-awarE 3d scene RecOnstruction from monocular videos
H3RO:    Human-aware 3d scene RecOnstruction from monocular videos
HORROR      Human-aware mOnoculaR 3d scene RecOnstRuction
OSCAR       3d scene layout Optimization uSing aCcumulated humAn-scene inteRactions
REUNION     towards holistic scene Reconstruction with Explicit hUmaN-scene InteractiONs
REUNION     3d scene Reconstruction using Explicit hUmaN-scene InteractiONs
ENRICHER    3d scENe Reconstruction usIng aCcumulated Human-scene intERactions
SESAME      3d Scene rEconstruction uSing Accumulated huMan-scene intEractions
LAUNCHER    3d scene Layout optimizAtion UsiNg aCcumulated Human-scene intERactions
LUCIFER     Leveraging hUman-sCene Interactions For 3d scene rEconstRuction
ROAST       Reconstructing peOple-Aware 3d Scenes through inTeractions

ROOMY       RecOnstructing peOple-aware scene-Object laYout
ROOMIE      RecOnstructing 3D rOoMs via Interacting pEople
ROOMIES     RecOOnstructing 3D huMans IntEracting with Scenes
INTERIOR   
PLACER      

Holistic Scene and Human Motion Reconstruction with Accumulated Explicit Human-Scene Interactions;

Using a Deformable Human to Explore the 3D Scene: contact, free space, depth information of each objects;


USHER - e

PLacement
Object      Furniture
Scene
Human

Contact
Interaction
Time

What does thing do?  It takes human motion in a scene and moves the furniture.  It rearranges things. It tidies things. It adjusts the world to the human. 

MOVER -- human Motion driven Object placement for Visual Environment Reconstruction

not my best work but "MOVER" is more meaningful than HERO.

MOV3R: human MOtion-driven Visual 3D Reconstruction of indoor scenes


